Is superorbital modulation in SMC X-1 caused by absorption in warped precessing accretion disc?

We present a broadband spectral-timing analysis of SMC X-1 at different intensity states of its super-orbital variation using 10 Suzaku and 6 NuSTAR observations. The spectrum in all the states can be described by an absorbed powerlaw with a high energy cutoff and a black-body component along with an iron emission line. Compared to other supergiant HMXBs, the Fe K$\alpha$ line equivalent width is low in SMC X-1 - from less than 10 eV in high state to up to $\sim$ 270 eV in the low states. The spectral shape is dependent on flux with the hard X-ray spectrum steepening with increasing flux. We also report a highly variable normalisation of the power-law component across these 16 super-orbital states. Pulsations in the hard X-rays for both the instruments were detected in all but two observations. The pulse profiles are near sinusoidal with two peaks and the relative intensity of the second peak decreasing with decreasing luminosity. These findings suggest that the super-orbital modulation in SMC X-1 is not caused by absorption in precessing warped accretion disc alone and there are intrinsic changes in X-rays emanating from the neutron star at different super-orbital states. We also note a putative cyclotron line at $\sim$ 50 keV in the \nustar~spectra of three bright states indicating a possible magnetic field of $\sim$ 4.2 $\times$ 10$^{12}$ G. Finally, with the new pulse period measurements reported here, the time base for the secular spin-up of SMC X-1 is increased by thirteen years and the complete pulse period history shows a sudden change in the spin-up trend around 1995.

==> text.txt <==
The superorbital intensity variation is generally understood to be due to absorption in a
warped accretion disk. What is the nature of the absorber?

Ionised hydrogen--> in that case, instead of absorption, it should be scattering by the electrons
and the effect should be seen as reduction of the spectrum in the entire energy band.

Are other species also ionised --> then there should not be increase in N_H in the low state.
Because when we measure N_H using low energy absorption in the spectrum, it is mainly
because of absorption by the corresponding higher atomic mass elements, C, O etc.

Nafisa is studying the eclipse spectrum of HMXBs and comparing with the out of eclipse
spectrum. She found SMC X-1 to be remarkably different from other systems. In all other
systems, an iron line stands out in the eclipse spectrum, but not in SMC X-1. Does that
mean this system has low metallicity? Is that why we don't see strong iron line in the low
state?  In comparison, Her X-1 and LMC X-4 shows strong iron line in the low state.

From the long term light curve, can we try to find how rapid is the transition between the
high state and the low state? Is it a slow transition, i.e, progressively increasing absorption?
Or is the transition fast, i.e, do we have only high and low state? In the current light curve
generated with a binsize same as the orbital period, we can't trace if there is a fast
transition. Can you make a window file, throw away all the eclipse (also ingress and egress)
data and then plot the long term light curve with a small bin size of half a day or so?
Unfortunately, the super-orbital period in SMC X-1 is not fixed and therefore we can't fold
the entire data set to see the super-orbital profile with better statistics. This can also be
tried with the MAXI light curve.

When you have the XIS+PIN spectrum from all the 10 observations, can you put all
of them in one plot, perhaps with a shift in y-axis? This will help a visual comparison.
Two observations seem to be in low state, 40 and 60 and two observations are probably
during transitions (30 and 100). The spectrum during transition may have important clue.

I suppose you need to do orbital correction to obtain the pulse profiles? Of particular
interest are the pulse profiles in the low state. What are the X-rays observed in the low
state ? X-rays than penetrate through the warp? Or is it scattered radiation? If it is
scattered radiation, the pulsation should get smeared.

If the super orbital intensity variation is due to absorption in the warp, the cyclotron
line should be there in all states. Its detectability may change, but then Nustar is more
sensitive than Suzaku. So comparison of the NuStar and Suzaku spectrum may also
give us clue towards that.

In the time_spec figure, can you show the BAT light curve in the top panel?

That is all that comes to mind now. 

I see the shape of the XIS spectrum to be different. The bend at 6 keV is different for the three states.
However, that itself cannot be due to absorption. For any absorption to effect upto 6 keV, the N_H has to be
really large and that should absorb everything at lower energy.

The shape of the spectrum below 2 keV also seems to be different. When you fit the spectra, we may get
fraction of the flux in the soft component to be dependent on the overall intensity. This may have a bearing
on the origin of teh soft component in SMC X-1.


Fig 3: Even without a spectral fit, this data shows intensity dependence of the spectrum. 
At higher intensity, the spectrum is steeper, indicating higher photon index or smaller e-folding energy at higher intensity or both. The difference is not only in the low energy band as would be expected in the case of neutral absorber. If the overall intensity variation is due to neutral absorption, then the
unabsorbed spectrum should not change like this. At the same time, large N_H during the two low state observations is consistent with neutral absorber. Perhaps we should explore if a partially ionised absorber is expected to modify the spectrum in this fashion.

If the superorbital variation is due to absorption in a warped accretion disk, then N_H should vary but not the
norm of the power-law. However, among all the continuum parameters, the norm seems most clearly related
to the flux (perhaps also N_H, but that is not included in the plot against flux. Anyway, N_H variation cannot
account for change in hard X-rays). There is also a small change in  shape of the spectrum, and among all 
the continuum parameters, E_cut and E_fold are probably non-varying (within errors), results indicate a
change in the photon index? Spectrum being steeper at higher flux? The fraction of the BB-flux is nearly
constant? If the BB component is due to reprocessing in the inner accretion disk, it is a consistent picture.

Can we try the following? Use an inoised absorber instead of a neutral absorber. An ionised absorber
will cause reduction in flux (due to scattering from the free electrons) over the entire spectrum. It will also
be consistent with a slight change in the observed value of the power-law index (due to small energy
dependence of the electron scattering) if the spectrum is fitted with a neutral absorber.

In fact, an ideal case would be if all the spectra could be fitted simultaneously with nearly identical
power-law parameters (including the norm) but only different values of the absorber. We may get a decent
fit with ionised absorber (or a mix of ionised and neutral absorber). In the accretion disk, it is likely that
hydrogen and some low mass elements will be ionised (providing the electrons required for the scattering in 
the entire energy band) while higher mass elements may retain some electrons (providing a small 
conventional N_H).

This is quite satisfactory. Perhaps there is some small intrinsic change in the hard X-ray features of SMC X-1 from time to time
(but not necessary with the phase of the super orbital variation)
and the overall data can be explained by this model with a nearly unvarying intrinsic emission, mainly change in the absorber.
While such a scenario is believed to be true, I don't recall seeing such a spectral fit done before.



